Constraining the initial Lorentz factor of gamma-ray bursts under different circumburst mediums

The initial Lorentz factor ($\Gamma_{\text{0}}$) plays a crucial role in uncovering the physical characteristics of gamma-ray bursts (GRBs). Previous studies have indicated that the ambient medium density index $k$ for GRBs falls in the range of 0 - 2, rather than exactly equal to 0 (homogeneous interstellar ambient) or 2 (typical stellar wind). In this work, we aim to constrain the $\Gamma_0$ of GRBs considering their distinct circumburst medium. We select a total of 33 GRBs for our analysis, comprising 7 X-ray GRBs and 26 optical GRBs. Subsequently, by utilizing the deceleration time of fireball $t_{\rm p}$, we derive the $\Gamma_0$ for the 33 GRBs assuming the radiation efficiency of $\eta =$ 0.2. The inferred initial Lorentz factor was found to be from 50 to 500, consistent with previous studies. We then investigate the correlation between the $\Gamma_0$ and the isotropic energy $E_{\rm \gamma,iso}$ (as well as the mean isotropic luminosity $L_{\rm \gamma,iso}$), finding very tight correlations between them, i.e., $\Gamma_0$ $\propto$ $E^{0.24}_{\rm \gamma,iso,52}$ ($\Gamma_0$ $\propto$ $L^{0.20}_{\rm \gamma,iso.49}$) with $\eta$=0.2. Additionally, we verify the correlation among $\Gamma_0$, the isotropic energy $E_{\rm \gamma,iso}$ (or $L_{\rm \gamma,iso}$) and the peak energy $E_{\rm{p,z}}$, i.e., $E_{\rm \gamma,iso,52}$ $\propto$ $\Gamma^{1.36}_0$$E^{0.82}_{\rm{p,z}}$ ($L_{\rm \gamma,iso,49}$ $\propto$ $\Gamma^{1.05}_0$$E^{0.66}_{\rm{p,z}}$) under the same radiation efficiency ($\eta$=0.2).

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



